A Controlled Study of Models, Skills, Feedback, and Curriculum in Agentic Robotics

Agentic robotics asks coding agents to implement and iteratively improve robot policies from simulated and real-world physical interactions. We study the self-learning loop of agentic robotics through a controlled simulation study spanning nine manipulation tasks, 631 different experiment configurations, and 28K coding agent rollouts, systematically varying model capability, skill priors, feedback structure, and curriculum. The experiment data suggests that the bottleneck is often not the access to sufficient information, but interpreting it into the right policy update. Across these factors, a successful self-learning loop depends on how effectively agents attribute failures, reason task-relevant spatial and geometric structure, and selectively restructure code to improve policies.

==> appendix/feedback/close_frames.txt <==
- **`grasp_sg.close`** (tool, ok, 19.1 s) — returned position=0.26320087909698486, ~steps=144
  - jaws closed at [0.717, 0.003, 0.746]; 0.123 m from wrench_1's centre (world Δ [0.123, 0.000, 0.008]); offset +122 mm long, +8 mm short (its own axes); aperture 12.4 mm.
  - arm 0's fingers and wrench_1 came into contact.
  - arm 0's fingers and table stopped touching.
  - arm 0 closed around wrench_1, but it never moved with the hand.
  - the close met wrench_1.
  - now arm 0's fingers are closed on wrench_1.


==> appendix/feedback/close_motion.txt <==
### Motion 4 · `robot.close_gripper` · arm 0 · steps 503–625
- jaws closed at [0.717, 0.003, 0.746]; 0.123 m from wrench_1's centre (world Δ [0.123, 0.000, 0.008]); offset +122 mm long, +8 mm short (its own axes); nearest declared part: ring 48 mm; aperture 12.4 mm.
- arm 0's fingers and wrench_1 came into contact.
- arm 0's fingers and table stopped touching.
- arm 0 closed around wrench_1, but it never moved with the hand.
- the close met wrench_1.
- the jaws closed nearest wrench_1's `ring`.
- now arm 0's fingers are closed on wrench_1.


==> appendix/feedback/close_positions.txt <==
- **`grasp_sg.close`** (tool, ok, 19.1 s) — returned position=0.26320087909698486, ~steps=144
  - jaws closed at [0.717, 0.003, 0.746]; 0.123 m from wrench_1's centre (world Δ [0.123, 0.000, 0.008]); aperture 12.4 mm.
  - arm 0's fingers and wrench_1 came into contact.
  - arm 0's fingers and table stopped touching.
  - arm 0 closed around wrench_1, but it never moved with the hand.
  - the close met wrench_1.
  - now arm 0's fingers are closed on wrench_1.


==> appendix/feedback/close_reference.txt <==
- **`grasp_sg.close`** (tool, ok, 19.1 s) — returned position=0.26320087909698486, ~steps=144
  - jaws closed at [0.717, 0.003, 0.746]; 0.123 m from wrench_1's centre (world Δ [0.123, 0.000, 0.008]); offset +122 mm long, +8 mm short (its own axes); nearest declared part: ring 48 mm; aperture 12.4 mm.
  - arm 0's fingers and wrench_1 came into contact.
  - arm 0's fingers and table stopped touching.
  - arm 0 closed around wrench_1, but it never moved with the hand.
  - the close met wrench_1.
  - the jaws closed nearest wrench_1's `ring`.
  - now arm 0's fingers are closed on wrench_1.


==> appendix/feedback/close_relations.txt <==
- **`grasp_sg.close`** (tool, ok, 19.1 s)
  - arm 0's fingers and wrench_1 came into contact.
  - arm 0's fingers and table stopped touching.
  - arm 0 closed around wrench_1, but it never moved with the hand.
  - the close met wrench_1.
  - the jaws closed nearest wrench_1's `ring`.
  - now arm 0's fingers are closed on wrench_1.


==> appendix/feedback/close_state.txt <==
- **`grasp_sg.close`** (tool, ok, 19.1 s) — returned position=0.26320087909698486, ~steps=144
  - jaws closed at [0.717, 0.003, 0.746]; 0.123 m from wrench_1's centre (world Δ [0.123, 0.000, 0.008]); offset +122 mm long, +8 mm short (its own axes); nearest declared part: ring 48 mm; aperture 12.4 mm.


==> appendix/feedback/end_ep0_frames.txt <==
### At the end of the episode
- wrench_1 at [0.600, 0.018, 0.738]; long axis → [+1.00, +0.00, +0.00] (world), 90° from vertical.
- wrench_1's centre is 0.481 m from wrench_hook_1's origin (world Δ [-0.280, 0.021, -0.391]); in wrench_hook_1's frame [0.280, -0.391, 0.021].
- wrench_1 rests on table.
- wrench_1 lies flat.
- wrench_1 → wrench_hook_1: goal not met.


==> appendix/feedback/end_ep0_positions.txt <==
### At the end of the episode
- wrench_1 at [0.600, 0.018, 0.738].
- wrench_1's centre is 0.481 m from wrench_hook_1's origin (world Δ [-0.280, 0.021, -0.391]).
- wrench_1 rests on table.
- wrench_1 → wrench_hook_1: goal not met.


==> appendix/feedback/end_ep0_reference.txt <==
### At the end of the episode
- wrench_1 at [0.600, 0.018, 0.738]; long axis → [+1.00, +0.00, +0.00] (world), 90° from vertical.
- wrench_1.ring to wrench_hook_1.shank: 0.398 m at the end.
- wrench_1.ring's centre relative to wrench_hook_1.shank's tip: +48 mm along it, -395 mm vertical, +18 mm aside.
- wrench_1.ring's plane is 90° off wrench_hook_1.shank's axis.
- wrench_1 rests on table.
- wrench_1 lies flat.
- wrench_1.ring encloses wrench_hook_1.shank: no.


==> appendix/feedback/episode_ep0.txt <==
### Start → end of the episode
- wrench_1.ring to wrench_hook_1.shank: 0.398 m at the end.
- wrench_1.ring's centre relative to wrench_hook_1.shank's tip: +48 mm along it, -395 mm vertical, +18 mm aside.
- wrench_1.ring's plane is 90° off wrench_hook_1.shank's axis.
- wrench_1.ring encloses wrench_hook_1.shank: no.
- at the start: wrench_1 rests on table; wrench_1 lies flat.
- at the end: wrench_1 rests on table; wrench_1 lies flat.


==> appendix/feedback/loop_notice.txt <==
**LOOP NOTICE — the policy in `workflow/` is iteration 0's, not the one this feedback measured.** This batch (iteration 1: train 0%, reached the goal geometry in 0, median closest approach 0.067 m, 4 carries) regressed against iteration 0 (train 0%, reached the goal geometry in 1, median closest approach 0.398 m, 1 carries), so the loop restored iteration 0's workflow. The edits accepted at k=0 are no longer applied; their combined diff is `history/k001.reverted.diff`.
Everything below describes the regressed policy.


## What has been tried so far

| iteration | train | edit | outcome |
|---|---|---|---|
| k=0 | 0% of 4 | bindings changed +4, loc delta +148, scripts changed +2 | applied |

What each past policy did (derived from its own recorded run):

- k=0: graphs raised at `grasp_sg.reach` ×2 · `plan_carry_sg.plan` ×1; 1 finished without raising and missed; first recorded error: "Node 'grasp_sg.reach' failed: RuntimeError: the hand stopped 109.0 mm from the commanded grasp pose; closing here would grip whatever is beside the tool"; goal wrench_1.ring→wrench_hook_1.shank: median distance at the end 0.398 m, closest 0.014 m, reached the goal geometry and then lost it in 1/4, held at the end 0/4; grasp attempts 2: met the object 2, carried 1.

The previous iteration described its own change as — its account, unverified:

> `./validate.sh` is clean (`OK`). Summary of the diagnosis and the edits:
> [...]


==> appendix/feedback/skeleton.txt <==
# Execution feedback — iteration 0

Task: `tool_hanging/toolhanging-easy-hangwrench-001` — hang the wrench on the hook

What this feedback contains: outcome + simulation feedback: state, relations; per named graph step (each node of your workflow); space written as positions, orientations and the assets' declared parts.

**Train result: 0/4 episodes succeeded (0%); per object 0/4 goals met.**

Positions are world coordinates in metres [x, y, z]. Orientations are given as axis directions in world coordinates; an offset marked 'its own axes' is along the object's own box axes (long/mid/short). Parts are declared by each asset in its own frame (below).

Declared parts — the vocabulary the goal is written and scored in:
- `wrench_1.ring` — a loop at [0.17, 0, 0], enclosure_tolerance 0.008, inner_r 0.01414 (the entity's own frame, metres)
- `wrench_hook_1.shank` — a rod from [0.0611, 0.0042, 0.00249] to [0, 0.0042, 0.00249], radius 0.00249 (the entity's own frame, metres)

| episode | run | success | objects | steps | ended |
|---|---|---|---|---|---|
| 0 | toolhanging-easy-hangwrench-001 · repeat 0 | no | 0/1 (wrench_1 ✗) | 2534 | policy_request (graph raised at `grasp_sg.reach`) |
| 1 | toolhanging-easy-hangwrench-012 · repeat 0 | no | 0/1 (wrench_1 ✗) | 2503 | policy_request (graph raised at `grasp_sg.reach`) |
| 2 | toolhanging-easy-hangwrench-013 · repeat 0 | no | 0/1 (wrench_1 ✗) | 1076 | policy_request (graph raised at `plan_carry_sg.plan`) |
| 3 | toolhanging-easy-hangwrench-014 · repeat 0 | no | 0/1 (wrench_1 ✗) | 5416 | policy_request |

**3 of 4 episodes aborted: your graph raised instead of finishing.** Where: `grasp_sg.reach` ×2 · `plan_carry_sg.plan` ×1. Recorded error: `Node 'grasp_sg.reach' failed: RuntimeError: the hand stopped 109.0 mm from the commanded grasp pose; closing here would grip whatever is beside the tool`
An aborted episode is scored as a failure. Fix the raising node first.

Where the failed episodes' graphs raised: `grasp_sg.reach` ×2 · `plan_carry_sg.plan` ×1.
**1 failed episode(s) raised nothing — your graph finished and the goal was not met.**


## Episode 0 — FAILURE, 2534 steps, ended: policy_request
Per-object: 0/1 (wrench_1 ✗)

**Your graph raised at `grasp_sg.reach`: `Node 'grasp_sg.reach' failed: RuntimeError: the hand stopped 109.0 mm from the commanded grasp pose; closing here would grip whatever is beside the tool`**


==> appendix/goals.txt <==
; Goal, reward and scored regions of each task's first training document, from the
; frozen RoboSimStudio task documents (comments dropped, closing parentheses joined,
; unscored regions elided as ...). All 19 documents of a task state the same goal and
; reward. Regions are (x0 y0 x1 y1) in metres; the syringe box region's ranges shift
; per document with the box.

; Tool Hanging -- tool_hanging/toolhanging-easy-hangwrench-001.task
(:goal
  (And
    (encloses wrench_1.ring wrench_hook_1.shank)
    (>= (contact-force wrench_1 wrench_hook_1) 0.2)
    (<= (speed wrench_1) 0.15)))

; Syringe Packing -- sharps_disposal/tray_pair_both_t00.task
(:regions
  ...
  (syringe_box_region
      (:target syringe_box)
      (:ranges ((-0.037638 -0.111298 0.051362 0.054702)))))
(:goal
  (and
    (In syringe_0 syringe_box_region)
    (In syringe_pack_0 syringe_box_region)))

; Gear Meshing -- gear_mesh/gearmesh-easy-single-01.task
(:goal
  (once
    (after (>= (gears-seated board) 1)
      (after (started board)
        (hold-for 1.0
          (worst_of
            (And (gear0-on-peg board) (gear0-turning board)
                 (not (gripped gear_a.body)))))))))
(:reward (progress (turning-fraction board) (:gate 1.0)))

; USB-C Insertion -- usbc_insert/usbcinsertion-easy-insertplug-01.task
(:goal
  (And
    (>= (insertion plug port.bore) 0.0104)
    (<= (insertion:lat plug port.bore) 0.0087931792)
    (<= (speed plug) 0.05)
    (not (gripped plug.body))
    (> (tcp-distance plug) 0.04)))
(:reward
  (progress (insertion plug port.bore)
            (:gate 0.0104)
            (:gated-by (<= (insertion:lat plug port.bore) 0.0087931792))))

; Cable Routing -- cable_route/cablerouting-easy-routecable-01.task
(:regions
  (seat0    (:target peg0) (:ranges ((-0.045 -0.035 -0.003  0.035))))
  (seat1    (:target peg1) (:ranges (( 0.003 -0.035  0.045  0.035))))
  (portbox  (:target port) (:ranges ((-0.045 -0.045  0.045 0.045)))))
(:goal
  (worst_of
    (And
      (>= (containment cable seat0) 0.039999999999)
      (>= (containment cable seat1) 0.039999999999)
      (>= (containment cable portbox) 0.059999999999)
      (>= (containment cable.end_b portbox) 1.0))
    (And
      (> (tcp-distance cable) 0.05)
      (<= (speed cable) 0.05))))
(:reward (fraction))


==> appendix/prompts/agents_md.txt <==
# Rules for this workspace

Follow `INSTRUCTIONS.md`. Everything you need is in this directory.

- Edit only `workflow/`. Do not edit, create or delete anything else here.
- The only command you need is `./validate.sh`, run from this directory. Do not run the
  simulator, install packages, or start background processes.
- Do not read, list or search anything outside this directory. In particular these paths hold
  the task's reference solution and its source and are OFF LIMITS; reading any of them
  invalidates the run:
- `<simulator snapshot>`
- `<home directory>`
- `<temporary directory>`
- `<runs' output root>`
- `<this run's directory>`
- `<harness snapshot>`
- `<skill-library snapshot>`
- `<the task's expert-skill bundles>`
- When `./validate.sh` is clean, finish with a few sentences on what you changed and why.


==> appendix/prompts/extra_guidance_cable.txt <==
- Perception in this cell: `sam3.segment_text` is served by the suite's colour-palette matcher (ROBOSIMSTUDIO_SEGMENTATION_BACKEND=palette), not by SAM3, and `tool_bundles/sam3.md` does not describe it. It accepts only a query that names one of the scene's palette colours: `white` finds the cable and the white rods (add `cable`, `rod` or `wire` to the query to rank thin, elongated regions first), `orange` the orange blocks and the spool, `blue` blue regions. Any other query raises "the RGB palette fallback does not support ...", whatever that message says about SAM3 weights or HF_TOKEN. It returns the documented masks, scores and boxes, ranked best first. - How this cell is scored, from the document's own goal clause: the cable must be seated in seat0 and seat1 (containment at least 0.04 each) and in the port box (at least 0.06, with its end_b fully contained), AND at the end the hand must be at least 50 mm clear of the cable with the cable settled (speed at most 0.05 m/s). An episode that ends holding the cable scores zero.


==> appendix/prompts/extra_guidance_usbc.txt <==
- Perception in this cell: `sam3.segment_text` is served by the suite's colour-palette matcher (ROBOSIMSTUDIO_SEGMENTATION_BACKEND=palette), not by SAM3, and `tool_bundles/sam3.md` does not describe it. It accepts only a query that names one of the scene's palette colours: `orange` finds the plug, `blue` the receptacle, `white` achromatic white regions. Any other query raises "the RGB palette fallback does not support ...", whatever that message says about SAM3 weights or HF_TOKEN. It returns the documented masks, scores and boxes, ranked best first. - How this cell is scored, from the document's own goal clause: the plug counts as inserted when its depth into `port.bore` is at least 10.4 mm, its lateral offset at most 8.8 mm, the plug has settled (speed at most 0.05 m/s), the gripper is NOT holding it, and the hand has moved at least 40 mm clear of it. An episode that ends with the plug still held at the port scores zero however well it is aligned.


==> appendix/prompts/fix_preflight.txt <==
# Your policy could not run

One episode was run before scoring this iteration, and the policy raised
before it could finish:

```
{{preflight_feedback}}
```

These are program errors — a field read off a return value that does not carry
it, a tool argument the tool does not declare, a name that was never bound.
They are not failed grasps, so no episodes have been scored yet and none will
be until the policy runs.

Read the exact signatures in `SKILLS.md` before editing: the parameter names,
and the keys each tool actually returns, are listed there. Fix the calls
themselves rather than wrapping them in `try`/`except` — a swallowed error
becomes a silent wrong answer, which costs a whole iteration to find.


==> appendix/prompts/fix_validation.txt <==
# Your previous proposal was rejected

The guards/validator refused the last update for these reasons:

```
{{guard_feedback}}
```

Produce a corrected update that resolves every violation while keeping the
intended improvement. Do not work around a violation by renaming or aliasing —
fix the underlying edit.


==> appendix/prompts/generate_brief.txt <==
# Author a robot policy

Write a GaP workflow that accomplishes this task:

> {{instruction}}

Read `WORKFLOW_FORMAT.md` for the workflow format and `SKILLS.md` for the
**complete** tool surface you may call — nothing outside it exists at run
time. Run conditions for this policy:

- Perception body: **{{perception}}** (a graph may ship both an oracle and a
  vision body behind a router reading the workflow input `perception`; if you
  ship one body, make it this one).
- Privilege tier: **{{privileged}}** — SKILLS.md marks which `sim.*` tools this
  tier admits. Do not call tools outside the tier.
- Update mode for later iterations: **{{update_mode}}**.
{{bimanual_note}}
Design guidance:

- Decompose into subgraphs along natural stages (perceive → grasp → transport →
  place is the canonical shape for pick-and-place).
- Route failures: give every subgraph an `on_error` label and map every exit at
  the top level; a recovery `end` node that opens the gripper and goes home
  beats a hang.
- Verify what you can (did the gripper actually close on something?) before
  committing to the next stage.
{{layout_note}}

{{extra_guidance}}


==> appendix/prompts/improve_freeform.txt <==
# Improve a robot policy from execution feedback

The task:

> {{instruction}}

The current workflow just ran in the simulator; its results are in the
feedback (per-episode outcomes and, depending on this experiment's selected
channels, visual observations, structured state, state deltas, motion spans,
evaluator facts, or execution traces). Improve the policy so more episodes
succeed.

Run conditions: perception body **{{perception}}**, privilege tier
**{{privileged}}**, update mode **freeform** — you may change `workflow.json`
and any script, add scripts, or restructure the graph. Every tool you call
must be in `SKILLS.md`'s tier table, with a **literal** name string.
{{bimanual_note}}
How to use the feedback:

- If FEEDBACK.md opens with a **LOOP NOTICE**, the harness has already reset
  `workflow/` to an earlier, better-scoring iteration: the feedback describes
  the policy that regressed, not the one you are editing. Read it for what
  the undone edits (in `history/kNNN.reverted.diff`) broke, then improve the
  restored policy; do not re-apply the undone edits as they were.
- If the feedback lists captured frames, **Read the middle frame of the first
  failed episode before diagnosing** — one image often shows what no number in
  the packet can (an object resting on a lid, a hand pressed into a fixture).
- Diagnose before editing: find *where* each failed episode diverged (a wrong
  grasp height reads differently from a drop mid-transport or a never-found
  object).
- Prefer the smallest change that addresses the diagnosed failure; wholesale
  rewrites discard what already works.
{{layout_note}}
- If every episode fails the same way at the same node, that node is the
  problem; if failures are mixed, look for a fragile assumption upstream.

{{extra_guidance}}


==> appendix/prompts/mechanics.txt <==
# Workspace

Everything you need is in this directory, and nothing outside it is relevant.
{{action}}

- `WORKFLOW_FORMAT.md` — the workflow format.
- `SKILLS.md` — the complete tool surface; nothing else exists at run time.
- `FEEDBACK.md` — what the last run did (absent on the first iteration).
- `skills.lock.json` — the machine-readable surface the validator checks
  against (the appendix in SKILLS.md is generated from it).
- `tool_bundles/` — the manual for each tool bundle behind the surface ({{tool_bundle_manuals}}). SKILLS.md says what these tools are FOR; the appendix states no signature for them, because they run out of process and cannot be introspected. Their argument names, units, return shapes and gotchas are here and nowhere else — read the one for any bundle you call before you call it.
- `SKILL_LIBRARY.md` — the skills this run ships, what each is for, and (where it has them) its tools and exits.
- `skills/<name>/` — each shipped skill's bundle ({{shipped_skills}}): its `SKILL.md` (state flow, hard rules) and the scripts to copy into `workflow/scripts/`.
- `history/kNNN.diff` — the exact edit iteration N applied, harness-computed
  (absent when no edit has been accepted yet). When the feedback shows a
  score drop after an iteration, read that iteration's diff: reverting it in
  `workflow/` is a legitimate change, and the diff — not any summary of it —
  is what to trust about what changed.
- `history/kNNN.reverted.diff` — present only when the loop itself reset
  `workflow/` to an earlier iteration before this session (FEEDBACK.md opens
  with a LOOP NOTICE saying so): the combined edits it undid, i.e. what the
  policy in `workflow/` does NOT contain any more.

Work efficiently — you have a limited number of turns, so spend them on
reading these files and editing the policy, not on exploring the filesystem.
Use Read/Glob/Grep for files; **the only shell command you need is**:

```bash
./validate.sh
```

Run it exactly as written, from this directory — an absolute path to the same
script is a different command and is refused, which costs a turn. Run it before
finishing and fix every error it reports. Do not run the
simulator, install anything, explore outside this directory, or edit
anything but `workflow/`. You cannot delete files and do not need to: a
script no node references is never loaded, so to retire one, stop
referencing it from `workflow.json` and leave it alone.

When the validator is clean, stop and summarize what you changed and why in
a few sentences — that summary is recorded as the iteration's rationale.


==> appendix/prompts/primer_skills_full.txt <==
## Skills — do not write every stage from scratch

`"skill": "generated"` means *you* author this subgraph's nodes. It is the
right answer when nothing in the library fits, and the wrong one by default.

`SKILL_LIBRARY.md` lists the strategies available in THIS run — already
filtered to the tools you may call, so everything listed is runnable. Name one
(`"skill": "proposing-short-axis-grasps"`), read that bundle's `SKILL.md` under
`skills/<name>/` for its state flow and hard rules, and reproduce its
`canonical_scripts` into your `scripts/` directory with Read and Write — there
is no shell copy here, and a `cp` costs you a refused turn.

The reason this matters more than convenience: a stage usually has **more than
one strategy**, and the library's skills say so. A propose skill that declines
("the short axis is wider than this hand opens") hands you a routable exit to a
*different* rung. A subgraph you wrote yourself has no such exit — when its one
approach does not fit the object, the only move left is to re-tune numbers that
cannot help, and the iteration is spent.


==> appendix/prompts/primer_skills_listed.txt <==
## Skills — do not write every stage from scratch

`SKILL_LIBRARY.md` lists every strategy available in THIS run, already filtered to the tools you may call, and naming one on a subgraph (`"skill": "proposing-short-axis-grasps"`) runs it.

**This run ships no skill source.** There is no `skills/<name>/` directory to read and the library checkout is off limits, so program against what each skill's entry states it does, what it needs, and which exits it can take. A skill that declines hands you a routable exit to a different strategy, which a hand-written subgraph does not.


==> appendix/prompts/primer_skills_none.txt <==
## Skills

This run ships no skill library. Every subgraph is your own (`"skill": "generated"`), written from the tools in `SKILLS.md` and the manuals in `tool_bundles/`. Stage your graph along the task's natural stages all the same, and give each stage an exit you can route on.

